Support-Safe Variational Hybrid Filtering for Contact-Mode and Sparse-Law Recovery

Contact-rich robot dynamics are hybrid: a single observation can match several latent states and contact regimes (free, impact, stick--slip). A standard amortized filter that places no probability on a feasible contact transition will permanently lose the branch the robot actually follows. We introduce VHYDRO, a variational hybrid dynamics learner that prevents this branch loss. At each step, VHYDRO mixes the learned proposal with a feasible transition law before sampling and importance weighting, ensuring that every transition retained by the model-feasible carrier remains covered. VHYDRO jointly infers a continuous latent state and a discrete contact mode, and fits a sparse port-Hamiltonian law to each recovered regime. On top of this, three guarantees connect: support coverage stabilizes filtering, the stabilized filter concentrates the discrete contact posterior on coherent regimes, and mode-pure segments admit sparse port-Hamiltonian recovery. The recovery error separates cleanly into filtering, derivative, mode-impurity, and physics-residual parts. Three empirical findings track the same mechanism. Under heavy occlusion the support-safe filter stays usable while a non-defensive proposal collapses. On ManiSkill demonstrations and on four Sawyer/BridgeData task families the discrete state forms temporally coherent contact-regime segments that the discrete state yields a stronger joint profile across ARI, change-point F1, and segment purity than post-hoc and mode-free baselines. On hybrid systems with known equations the mode-conditioned sparse fit recovers the active physical terms; purely predictive baselines do not.

==> experiment1_interpretation_note.txt <==
Experiment 1 is a sampled-contact support-safety stress test. It is not a full ManiSkill demonstration result. Use main_supportsafe_stress_panel.pdf, theorem_bound_vs_empirical.pdf, and hard_occlusion_table.tex for the main paper; keep iw_logz_var_vs_occlusion_ALL.pdf as a diagnostic/appendix figure.


==> raw_vhydro_theorem4_rows.csv <==
env_id,task,seed,episodes,rollout_rmse,energy_drift,return,safe_return,mean_predicted_failure_risk,empirical_failure_rate,calibration_gap,ece,calibration_episodes
PegInsertionSide-v1,PegInsertionSide,0,48,0.24589356168483692,0.8567518802980582,29.64297278349598,18.786220903197925,0.2951758348320921,1.0,0.7048241651679079,0.704824165167908,48
PickCube-v1,PickCube,0,48,0.49263463713694366,2.4515922966723642,11.638099941114584,-0.8134923555577794,0.5164462477962176,1.0,0.4835537522037824,0.48355375220378244,48
PushCube-v1,PushCube,0,48,0.5016727067288095,1.65817767707631,11.170582870642344,1.1790718602327008,0.6373121593244501,0.8333333333333334,0.1960211740088833,0.3081905651483022,48
StackCube-v1,StackCube,0,48,0.45955740150568697,3.210224008963754,20.038491395612557,6.828267386648804,0.6029173631966115,1.0,0.3970826368033885,0.3970826368033887,48


==> table_exp4_metrics_mean_std.csv <==
env_id,variant,num_seeds,success_rate_mean,success_rate_std,failure_rate_mean,failure_rate_std,constraint_violation_rate_mean,constraint_violation_rate_std,rollout_rmse_mean,rollout_rmse_std,energy_drift_mean,energy_drift_std,return_mean,return_std,safe_return_mean,safe_return_std
PegInsertionSide-v1,smooth_mpc,1,0.0,0.0,1.0,0.0,0.0,0.0,0.291023393284219,0.0,1.4777018365760644,0.0,27.468382500112057,0.0,15.990680663535992,0.0
PegInsertionSide-v1,vhydro_mpc,1,0.0,0.0,1.0,0.0,0.0,0.0,0.24589356168483692,0.0,0.8567518802980582,0.0,29.64297278349598,0.0,18.786220903197925,0.0
PegInsertionSide-v1,vhydro_no_ph,1,0.0,0.0,1.0,0.0,0.0,0.0,0.25889514898338045,0.0,1.3737634395559628,0.0,29.914622248460848,0.0,18.540858808904886,0.0
PegInsertionSide-v1,vhydro_no_tightening,1,0.0,0.0,1.0,0.0,0.0,0.0,0.22502692819068518,0.0,1.2885760969171922,0.0,30.9351207613945,0.0,19.646544664477307,0.0
PickCube-v1,smooth_mpc,1,0.0,0.0,1.0,0.0,0.0,0.0,0.3192790120987532,0.0,0.8876531884695092,0.0,12.684963444868723,0.0,1.7973102563992143,0.0
PickCube-v1,vhydro_mpc,1,0.0,0.0,1.0,0.0,0.0,0.0,0.49263463713694366,0.0,2.4515922966723642,0.0,11.638099941114584,0.0,-0.8134923555577794,0.0
PickCube-v1,vhydro_no_ph,1,0.0,0.0,1.0,0.0,0.0,0.0,0.5085804403720734,0.0,3.193776663703223,0.0,12.198516367624203,0.0,-0.9952602960790197,0.0
PickCube-v1,vhydro_no_tightening,1,0.0,0.0,1.0,0.0,0.0,0.0,0.5027645672578364,0.0,3.8524153558537364,0.0,13.629529407868782,0.0,-0.22288594798495373,0.0
PushCube-v1,smooth_mpc,1,0.041666666666666664,0.0,0.9583333333333334,0.0,0.0,0.0,0.40048582663374566,0.0,1.3438839758746326,0.0,8.915973845869303,0.0,-2.0112434633386633,0.0
PushCube-v1,vhydro_mpc,1,0.16666666666666666,0.0,0.8333333333333334,0.0,0.0,0.0,0.5016727067288095,0.0,1.65817767707631,0.0,11.170582870642344,0.0,1.1790718602327008,0.0
PushCube-v1,vhydro_no_ph,1,0.041666666666666664,0.0,0.9583333333333334,0.0,0.0,0.0,0.5088120927309824,0.0,1.6166894480896492,0.0,11.251696486026049,0.0,0.05167370460306605,0.0
PushCube-v1,vhydro_no_tightening,1,0.20833333333333334,0.0,0.7916666666666666,0.0,0.0,0.0,0.4972699628119048,0.0,4.8924556525113685,0.0,10.765835923453173,0.0,-2.043286395724863,0.0
StackCube-v1,smooth_mpc,1,0.0,0.0,1.0,0.0,0.0,0.0,0.26326284542835005,0.0,0.39352552173659205,0.0,25.72651383529107,0.0,15.332988313554475,0.0
StackCube-v1,vhydro_mpc,1,0.0,0.0,1.0,0.0,0.0,0.0,0.45955740150568697,0.0,3.210224008963754,0.0,20.038491395612557,0.0,6.828267386648804,0.0
StackCube-v1,vhydro_no_ph,1,0.0,0.0,1.0,0.0,0.0,0.0,0.4455362063964518,0.0,2.3631611157519123,0.0,24.248304759462673,0.0,11.885143643710762,0.0
StackCube-v1,vhydro_no_tightening,1,0.0,0.0,1.0,0.0,0.0,0.0,0.40058265244122593,0.0,2.685019683248053,0.0,19.44668809324503,0.0,6.761668409996976,0.0


==> table_exp4_metrics_per_seed.csv <==
constraint_violation_rate,energy_drift,energy_lambda,env_id,episodes,failure_rate,return,risk_lambda,rollout_rmse,safe_return,seed,success_rate,variant
0.0,1.4777018365760644,0.0,PegInsertionSide-v1,48,1.0,27.468382500112057,3.0,0.291023393284219,15.990680663535992,0,0.0,smooth_mpc
0.0,0.8567518802980582,0.5,PegInsertionSide-v1,48,1.0,29.64297278349598,3.0,0.24589356168483692,18.786220903197925,0,0.0,vhydro_mpc
0.0,1.3737634395559628,0.0,PegInsertionSide-v1,48,1.0,29.914622248460848,3.0,0.25889514898338045,18.540858808904886,0,0.0,vhydro_no_ph
0.0,1.2885760969171922,0.5,PegInsertionSide-v1,48,1.0,30.9351207613945,0.0,0.22502692819068518,19.646544664477307,0,0.0,vhydro_no_tightening
0.0,0.8876531884695092,0.0,PickCube-v1,48,1.0,12.684963444868723,3.0,0.3192790120987532,1.7973102563992143,0,0.0,smooth_mpc
0.0,2.4515922966723642,0.5,PickCube-v1,48,1.0,11.638099941114584,3.0,0.49263463713694366,-0.8134923555577794,0,0.0,vhydro_mpc
0.0,3.193776663703223,0.0,PickCube-v1,48,1.0,12.198516367624203,3.0,0.5085804403720734,-0.9952602960790197,0,0.0,vhydro_no_ph
0.0,3.8524153558537364,0.5,PickCube-v1,48,1.0,13.629529407868782,0.0,0.5027645672578364,-0.22288594798495373,0,0.0,vhydro_no_tightening
0.0,1.3438839758746326,0.0,PushCube-v1,48,0.9583333333333334,8.915973845869303,3.0,0.40048582663374566,-2.0112434633386633,0,0.041666666666666664,smooth_mpc
0.0,1.65817767707631,0.5,PushCube-v1,48,0.8333333333333334,11.170582870642344,3.0,0.5016727067288095,1.1790718602327008,0,0.16666666666666666,vhydro_mpc
0.0,1.6166894480896492,0.0,PushCube-v1,48,0.9583333333333334,11.251696486026049,3.0,0.5088120927309824,0.05167370460306605,0,0.041666666666666664,vhydro_no_ph
0.0,4.8924556525113685,0.5,PushCube-v1,48,0.7916666666666666,10.765835923453173,0.0,0.4972699628119048,-2.043286395724863,0,0.20833333333333334,vhydro_no_tightening
0.0,0.39352552173659205,0.0,StackCube-v1,48,1.0,25.72651383529107,3.0,0.26326284542835005,15.332988313554475,0,0.0,smooth_mpc
0.0,3.210224008963754,0.5,StackCube-v1,48,1.0,20.038491395612557,3.0,0.45955740150568697,6.828267386648804,0,0.0,vhydro_mpc
0.0,2.3631611157519123,0.0,StackCube-v1,48,1.0,24.248304759462673,3.0,0.4455362063964518,11.885143643710762,0,0.0,vhydro_no_ph
0.0,2.685019683248053,0.5,StackCube-v1,48,1.0,19.44668809324503,0.0,0.40058265244122593,6.761668409996976,0,0.0,vhydro_no_tightening


==> table_exp4_risk_calibration.csv <==
variant,bin,n,pred_failure,emp_failure
vhydro_mpc,0,1,0.1055465829372406,1.0
vhydro_mpc,1,18,0.21180625998311572,1.0
vhydro_mpc,2,3,0.2829739725589752,1.0
vhydro_mpc,3,9,0.45421956727902096,0.8888888888888888
vhydro_mpc,4,34,0.565647105714854,1.0
vhydro_mpc,5,28,0.6831278149996486,1.0
vhydro_mpc,6,3,0.7788047484556834,1.0
vhydro_mpc,ECE,96,,0.4734275839012116
vhydro_no_tightening,1,1,0.140898345708847,1.0
vhydro_no_tightening,2,9,0.31724546662819236,0.8888888888888888
vhydro_no_tightening,3,15,0.4279358540096562,0.7333333333333333
vhydro_no_tightening,4,20,0.5795202094690743,0.95
vhydro_no_tightening,5,39,0.6848351496458054,1.0
vhydro_no_tightening,6,12,0.7722263656059901,1.0
vhydro_no_tightening,ECE,96,,0.3439496169963833
vhydro_no_ph,0,3,0.09937086562315621,1.0
vhydro_no_ph,1,16,0.17053764719516035,1.0
vhydro_no_ph,2,8,0.31007000058889383,1.0
vhydro_no_ph,3,29,0.44308366167427876,0.9655172413793104
vhydro_no_ph,4,25,0.564079516506195,1.0
vhydro_no_ph,5,15,0.6607883253097534,1.0
vhydro_no_ph,ECE,96,,0.5482238131504328
smooth_mpc,0,1,0.1183201271295547,1.0
smooth_mpc,2,1,0.2684338366985321,1.0
smooth_mpc,3,7,0.4584771358115332,1.0
smooth_mpc,4,33,0.5699773540460702,1.0
smooth_mpc,5,40,0.6860433115959168,1.0
smooth_mpc,6,14,0.7852674466371535,1.0
smooth_mpc,ECE,96,,0.36624142380431296


==> table_exp4_theorem4_clean_metrics.csv <==
Task,RMSE $\downarrow$,Energy drift $\downarrow$,Return $\uparrow$,Safe return $\uparrow$,Pred. risk,Risk gap $\downarrow$,ECE $\downarrow$,Episodes
PegInsertionSide,0.24589356168483692,0.8567518802980582,29.64297278349598,18.786220903197925,0.2951758348320921,0.7048241651679079,0.704824165167908,48
PickCube,0.49263463713694366,2.4515922966723642,11.638099941114584,-0.8134923555577794,0.5164462477962176,0.4835537522037824,0.48355375220378244,48
PushCube,0.5016727067288095,1.65817767707631,11.170582870642344,1.1790718602327008,0.6373121593244501,0.1960211740088833,0.3081905651483022,48
StackCube,0.45955740150568697,3.210224008963754,20.038491395612557,6.828267386648804,0.6029173631966115,0.3970826368033885,0.3970826368033887,48

